OL\'E: Orthogonal Low-rank Embedding, A Plug and Play Geometric Loss for Deep Learning

Deep neural networks trained using a softmax layer at the top and the cross-entropy loss are ubiquitous tools for image classification. Yet, this does not naturally enforce intra-class similarity nor inter-class margin of the learned deep representations. To simultaneously achieve these two goals, different solutions have been proposed in the literature, such as the pairwise or triplet losses. However, such solutions carry the extra task of selecting pairs or triplets, and the extra computational burden of computing and learning for many combinations of them. In this paper, we propose a plug-and-play loss term for deep networks that explicitly reduces intra-class variance and enforces inter-class margin simultaneously, in a simple and elegant geometric manner. For each class, the deep features are collapsed into a learned linear subspace, or union of them, and inter-class subspaces are pushed to be as orthogonal as possible. Our proposed Orthogonal Low-rank Embedding (OL\'E) does not require carefully crafting pairs or triplets of samples for training, and works standalone as a classification loss, being the first reported deep metric learning framework of its kind. Because of the improved margin between features of different classes, the resulting deep networks generalize better, are more discriminative, and more robust. We demonstrate improved classification performance in general object recognition, plugging the proposed loss term into existing off-the-shelf architectures. In particular, we show the advantage of the proposed loss in the small data/model scenario, and we significantly advance the state-of-the-art on the Stanford STL-10 benchmark.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> figures/fig2/1420355c-f98e-4129-b6d0-8e72b59e992e/log.txt <==
........
STARTING
........

........
TAKING CODE SNAPSHOT
........

folder name is 1420355c-f98e-4129-b6d0-8e72b59e992e
executed 2017-11-09 10:09:38.674591

saved 42 files to results_1000/1420355c-f98e-4129-b6d0-8e72b59e992e/code_snapshot_2017-11-09_10:09:38.674625.zip

........
PARAMETERS
........

(( USING OLD CODE ))
use_batchnorm  =  1
use_lowrank  =  0
weight_scale  =  0.001
lr_bn_beta_val  =  10.0
seed  =  98825643
num_epochs  =  300
use_normcol  =  0
lambda_  =  0.333333333333
activation  =  'relu'
use_softmax  =  1
Nlayers  =  4
learning_rate  =  0.0001
batch_size  =  100
hid  =  100
lr_bn_gamma_val  =  10.0
regX  =  0
use_lowrank_batchnorm  =  1
regW  =  1e-07
regT  =  0
t_type  =  'eye+randn'
softmax_weight  =  1.0
DELTA  =  1.0
eigThd  =  0.0

........
CREATING NETWORK
........

running fc_net.py in cluster_code
Initializing with 5 layers
(1484, 3, 32, 32)

........
TRAINING
........

(Iteration 1 / 4200) loss: 3.383024
(Epoch 0 / 300) train acc: 0.409000; val_acc: 0.361486
(Epoch 1 / 300) train acc: 0.620000; val_acc: 0.574324
(Epoch 2 / 300) train acc: 0.692000; val_acc: 0.665541
(Epoch 3 / 300) train acc: 0.706000; val_acc: 0.648649
(Epoch 4 / 300) train acc: 0.710000; val_acc: 0.665541
(Epoch 5 / 300) train acc: 0.730000; val_acc: 0.655405
(Epoch 6 / 300) train acc: 0.720000; val_acc: 0.645270
(Epoch 7 / 300) train acc: 0.747000; val_acc: 0.665541
(Epoch 8 / 300) train acc: 0.761000; val_acc: 0.668919
(Epoch 9 / 300) train acc: 0.767000; val_acc: 0.689189
(Epoch 10 / 300) train acc: 0.755000; val_acc: 0.668919
(Epoch 11 / 300) train acc: 0.812000; val_acc: 0.695946
(Epoch 12 / 300) train acc: 0.822000; val_acc: 0.679054
(Epoch 13 / 300) train acc: 0.811000; val_acc: 0.675676
(Epoch 14 / 300) train acc: 0.852000; val_acc: 0.685811
(Epoch 15 / 300) train acc: 0.858000; val_acc: 0.679054
(Epoch 16 / 300) train acc: 0.837000; val_acc: 0.682432
(Epoch 17 / 300) train acc: 0.867000; val_acc: 0.675676
(Epoch 18 / 300) train acc: 0.895000; val_acc: 0.682432
(Epoch 19 / 300) train acc: 0.889000; val_acc: 0.679054
(Epoch 20 / 300) train acc: 0.873000; val_acc: 0.679054
(Epoch 21 / 300) train acc: 0.902000; val_acc: 0.719595
(Epoch 22 / 300) train acc: 0.900000; val_acc: 0.685811
(Epoch 23 / 300) train acc: 0.912000; val_acc: 0.719595
(Epoch 24 / 300) train acc: 0.922000; val_acc: 0.706081
(Epoch 25 / 300) train acc: 0.915000; val_acc: 0.729730
(Epoch 26 / 300) train acc: 0.928000; val_acc: 0.689189
(Epoch 27 / 300) train acc: 0.893000; val_acc: 0.699324
(Epoch 28 / 300) train acc: 0.932000; val_acc: 0.672297
(Epoch 29 / 300) train acc: 0.914000; val_acc: 0.662162
(Epoch 30 / 300) train acc: 0.929000; val_acc: 0.712838
(Epoch 31 / 300) train acc: 0.945000; val_acc: 0.699324
(Epoch 32 / 300) train acc: 0.953000; val_acc: 0.679054
(Epoch 33 / 300) train acc: 0.966000; val_acc: 0.706081
(Epoch 34 / 300) train acc: 0.960000; val_acc: 0.722973
(Epoch 35 / 300) train acc: 0.951000; val_acc: 0.722973
(Iteration 501 / 4200) loss: 0.068056
(Epoch 36 / 300) train acc: 0.933000; val_acc: 0.638514
(Epoch 37 / 300) train acc: 0.937000; val_acc: 0.692568
(Epoch 38 / 300) train acc: 0.972000; val_acc: 0.699324
(Epoch 39 / 300) train acc: 0.978000; val_acc: 0.712838
(Epoch 40 / 300) train acc: 0.975000; val_acc: 0.719595
(Epoch 41 / 300) train acc: 0.971000; val_acc: 0.709459
(Epoch 42 / 300) train acc: 0.951000; val_acc: 0.675676
(Epoch 43 / 300) train acc: 0.961000; val_acc: 0.695946
(Epoch 44 / 300) train acc: 0.954000; val_acc: 0.695946
(Epoch 45 / 300) train acc: 0.967000; val_acc: 0.709459
(Epoch 46 / 300) train acc: 0.966000; val_acc: 0.733108
(Epoch 47 / 300) train acc: 0.971000; val_acc: 0.739865
(Epoch 48 / 300) train acc: 0.965000; val_acc: 0.712838
(Epoch 49 / 300) train acc: 0.984000; val_acc: 0.716216
(Epoch 50 / 300) train acc: 0.977000; val_acc: 0.719595
(Epoch 51 / 300) train acc: 0.977000; val_acc: 0.712838
(Epoch 52 / 300) train acc: 0.966000; val_acc: 0.695946
(Epoch 53 / 300) train acc: 0.979000; val_acc: 0.709459
(Epoch 54 / 300) train acc: 0.993000; val_acc: 0.716216
(Epoch 55 / 300) train acc: 0.991000; val_acc: 0.716216
(Epoch 56 / 300) train acc: 0.981000; val_acc: 0.726351
(Epoch 57 / 300) train acc: 0.982000; val_acc: 0.743243
(Epoch 58 / 300) train acc: 0.976000; val_acc: 0.739865
(Epoch 59 / 300) train acc: 0.979000; val_acc: 0.695946
(Epoch 60 / 300) train acc: 0.987000; val_acc: 0.709459
(Epoch 61 / 300) train acc: 0.991000; val_acc: 0.733108
(Epoch 62 / 300) train acc: 0.993000; val_acc: 0.733108
(Epoch 63 / 300) train acc: 0.995000; val_acc: 0.729730
(Epoch 64 / 300) train acc: 0.994000; val_acc: 0.739865
(Epoch 65 / 300) train acc: 0.993000; val_acc: 0.733108
(Epoch 66 / 300) train acc: 0.995000; val_acc: 0.726351
(Epoch 67 / 300) train acc: 0.995000; val_acc: 0.739865
(Epoch 68 / 300) train acc: 0.982000; val_acc: 0.739865
(Epoch 69 / 300) train acc: 0.992000; val_acc: 0.726351
(Epoch 70 / 300) train acc: 0.985000; val_acc: 0.729730
(Epoch 71 / 300) train acc: 0.995000; val_acc: 0.743243
(Iteration 1001 / 4200) loss: 0.019796
(Epoch 72 / 300) train acc: 0.989000; val_acc: 0.729730
(Epoch 73 / 300) train acc: 0.996000; val_acc: 0.750000
(Epoch 74 / 300) train acc: 0.996000; val_acc: 0.733108
(Epoch 75 / 300) train acc: 1.000000; val_acc: 0.726351
(Epoch 76 / 300) train acc: 0.997000; val_acc: 0.726351
(Epoch 77 / 300) train acc: 1.000000; val_acc: 0.743243
(Epoch 78 / 300) train acc: 0.998000; val_acc: 0.733108
(Epoch 79 / 300) train acc: 0.997000; val_acc: 0.743243
(Epoch 80 / 300) train acc: 0.994000; val_acc: 0.716216
(Epoch 81 / 300) train acc: 0.997000; val_acc: 0.733108
(Epoch 82 / 300) train acc: 0.993000; val_acc: 0.736486
(Epoch 83 / 300) train acc: 0.993000; val_acc: 0.716216
(Epoch 84 / 300) train acc: 0.996000; val_acc: 0.722973
(Epoch 85 / 300) train acc: 0.995000; val_acc: 0.733108
(Epoch 86 / 300) train acc: 0.997000; val_acc: 0.719595
(Epoch 87 / 300) train acc: 0.985000; val_acc: 0.743243
(Epoch 88 / 300) train acc: 0.993000; val_acc: 0.719595
(Epoch 89 / 300) train acc: 0.997000; val_acc: 0.733108
(Epoch 90 / 300) train acc: 0.998000; val_acc: 0.712838
(Epoch 91 / 300) train acc: 0.995000; val_acc: 0.743243
(Epoch 92 / 300) train acc: 0.994000; val_acc: 0.712838
(Epoch 93 / 300) train acc: 0.986000; val_acc: 0.702703
(Epoch 94 / 300) train acc: 0.991000; val_acc: 0.739865
(Epoch 95 / 300) train acc: 0.976000; val_acc: 0.719595
(Epoch 96 / 300) train acc: 0.967000; val_acc: 0.709459
(Epoch 97 / 300) train acc: 0.979000; val_acc: 0.726351
(Epoch 98 / 300) train acc: 0.987000; val_acc: 0.722973
(Epoch 99 / 300) train acc: 0.993000; val_acc: 0.733108
(Epoch 100 / 300) train acc: 0.993000; val_acc: 0.726351
(Epoch 101 / 300) train acc: 0.986000; val_acc: 0.726351
(Epoch 102 / 300) train acc: 0.975000; val_acc: 0.709459
(Epoch 103 / 300) train acc: 0.992000; val_acc: 0.716216
(Epoch 104 / 300) train acc: 0.989000; val_acc: 0.743243
(Epoch 105 / 300) train acc: 0.986000; val_acc: 0.706081
(Epoch 106 / 300) train acc: 0.991000; val_acc: 0.739865
(Epoch 107 / 300) train acc: 0.994000; val_acc: 0.716216
(Iteration 1501 / 4200) loss: 0.005799
(Epoch 108 / 300) train acc: 0.996000; val_acc: 0.739865
(Epoch 109 / 300) train acc: 0.993000; val_acc: 0.743243
(Epoch 110 / 300) train acc: 0.998000; val_acc: 0.739865
(Epoch 111 / 300) train acc: 0.998000; val_acc: 0.739865
(Epoch 112 / 300) train acc: 0.997000; val_acc: 0.739865
(Epoch 113 / 300) train acc: 1.000000; val_acc: 0.750000
(Epoch 114 / 300) train acc: 0.996000; val_acc: 0.739865
(Epoch 115 / 300) train acc: 0.999000; val_acc: 0.743243
(Epoch 116 / 300) train acc: 0.994000; val_acc: 0.743243
(Epoch 117 / 300) train acc: 1.000000; val_acc: 0.739865
(Epoch 118 / 300) train acc: 0.995000; val_acc: 0.722973
(Epoch 119 / 300) train acc: 0.989000; val_acc: 0.733108
(Epoch 120 / 300) train acc: 1.000000; val_acc: 0.729730
(Epoch 121 / 300) train acc: 0.997000; val_acc: 0.716216
(Epoch 122 / 300) train acc: 0.996000; val_acc: 0.719595
(Epoch 123 / 300) train acc: 0.996000; val_acc: 0.726351
(Epoch 124 / 300) train acc: 1.000000; val_acc: 0.716216
(Epoch 125 / 300) train acc: 1.000000; val_acc: 0.722973
(Epoch 126 / 300) train acc: 1.000000; val_acc: 0.733108
(Epoch 127 / 300) train acc: 0.996000; val_acc: 0.726351
(Epoch 128 / 300) train acc: 0.999000; val_acc: 0.736486
(Epoch 129 / 300) train acc: 1.000000; val_acc: 0.739865
(Epoch 130 / 300) train acc: 1.000000; val_acc: 0.739865
(Epoch 131 / 300) train acc: 0.998000; val_acc: 0.726351
(Epoch 132 / 300) train acc: 0.992000; val_acc: 0.722973
(Epoch 133 / 300) train acc: 0.998000; val_acc: 0.726351
(Epoch 134 / 300) train acc: 0.999000; val_acc: 0.716216
(Epoch 135 / 300) train acc: 0.999000; val_acc: 0.719595
(Epoch 136 / 300) train acc: 0.997000; val_acc: 0.733108
(Epoch 137 / 300) train acc: 1.000000; val_acc: 0.733108
(Epoch 138 / 300) train acc: 0.999000; val_acc: 0.739865
(Epoch 139 / 300) train acc: 1.000000; val_acc: 0.739865
(Epoch 140 / 300) train acc: 0.998000; val_acc: 0.736486
(Epoch 141 / 300) train acc: 0.999000; val_acc: 0.733108
(Epoch 142 / 300) train acc: 1.000000; val_acc: 0.753378
(Iteration 2001 / 4200) loss: 0.004229
(Epoch 143 / 300) train acc: 0.999000; val_acc: 0.733108
(Epoch 144 / 300) train acc: 0.995000; val_acc: 0.722973
(Epoch 145 / 300) train acc: 0.996000; val_acc: 0.753378
(Epoch 146 / 300) train acc: 0.992000; val_acc: 0.706081
(Epoch 147 / 300) train acc: 0.972000; val_acc: 0.699324
(Epoch 148 / 300) train acc: 0.992000; val_acc: 0.712838
(Epoch 149 / 300) train acc: 0.982000; val_acc: 0.716216
(Epoch 150 / 300) train acc: 0.958000; val_acc: 0.695946
(Epoch 151 / 300) train acc: 0.985000; val_acc: 0.719595
(Epoch 152 / 300) train acc: 0.991000; val_acc: 0.709459
(Epoch 153 / 300) train acc: 0.990000; val_acc: 0.736486
(Epoch 154 / 300) train acc: 0.984000; val_acc: 0.743243
(Epoch 155 / 300) train acc: 0.985000; val_acc: 0.743243
(Epoch 156 / 300) train acc: 0.997000; val_acc: 0.722973
(Epoch 157 / 300) train acc: 0.997000; val_acc: 0.746622
(Epoch 158 / 300) train acc: 0.995000; val_acc: 0.733108
(Epoch 159 / 300) train acc: 0.989000; val_acc: 0.733108
(Epoch 160 / 300) train acc: 0.985000; val_acc: 0.739865
(Epoch 161 / 300) train acc: 0.992000; val_acc: 0.729730
(Epoch 162 / 300) train acc: 0.992000; val_acc: 0.750000
(Epoch 163 / 300) train acc: 0.997000; val_acc: 0.719595
(Epoch 164 / 300) train acc: 0.998000; val_acc: 0.733108
(Epoch 165 / 300) train acc: 1.000000; val_acc: 0.753378
(Epoch 166 / 300) train acc: 1.000000; val_acc: 0.736486
(Epoch 167 / 300) train acc: 0.999000; val_acc: 0.733108
(Epoch 168 / 300) train acc: 1.000000; val_acc: 0.743243
(Epoch 169 / 300) train acc: 0.999000; val_acc: 0.746622
(Epoch 170 / 300) train acc: 0.997000; val_acc: 0.756757
(Epoch 171 / 300) train acc: 0.997000; val_acc: 0.743243
(Epoch 172 / 300) train acc: 0.996000; val_acc: 0.753378
(Epoch 173 / 300) train acc: 0.997000; val_acc: 0.753378
(Epoch 174 / 300) train acc: 0.998000; val_acc: 0.766892
(Epoch 175 / 300) train acc: 1.000000; val_acc: 0.753378
(Epoch 176 / 300) train acc: 0.999000; val_acc: 0.746622
(Epoch 177 / 300) train acc: 0.997000; val_acc: 0.739865
(Epoch 178 / 300) train acc: 0.993000; val_acc: 0.750000
(Iteration 2501 / 4200) loss: 0.003197
(Epoch 179 / 300) train acc: 1.000000; val_acc: 0.756757
(Epoch 180 / 300) train acc: 0.993000; val_acc: 0.746622
(Epoch 181 / 300) train acc: 0.999000; val_acc: 0.753378
(Epoch 182 / 300) train acc: 1.000000; val_acc: 0.746622
(Epoch 183 / 300) train acc: 1.000000; val_acc: 0.756757
(Epoch 184 / 300) train acc: 0.998000; val_acc: 0.760135
(Epoch 185 / 300) train acc: 1.000000; val_acc: 0.753378
(Epoch 186 / 300) train acc: 1.000000; val_acc: 0.763514
(Epoch 187 / 300) train acc: 0.999000; val_acc: 0.763514
(Epoch 188 / 300) train acc: 0.998000; val_acc: 0.756757
(Epoch 189 / 300) train acc: 0.994000; val_acc: 0.746622
(Epoch 190 / 300) train acc: 1.000000; val_acc: 0.746622
(Epoch 191 / 300) train acc: 0.998000; val_acc: 0.746622
(Epoch 192 / 300) train acc: 0.998000; val_acc: 0.750000
(Epoch 193 / 300) train acc: 0.999000; val_acc: 0.763514
(Epoch 194 / 300) train acc: 0.998000; val_acc: 0.770270
(Epoch 195 / 300) train acc: 0.998000; val_acc: 0.756757
(Epoch 196 / 300) train acc: 1.000000; val_acc: 0.753378
(Epoch 197 / 300) train acc: 1.000000; val_acc: 0.753378
(Epoch 198 / 300) train acc: 0.999000; val_acc: 0.746622
(Epoch 199 / 300) train acc: 1.000000; val_acc: 0.750000
(Epoch 200 / 300) train acc: 1.000000; val_acc: 0.777027
(Epoch 201 / 300) train acc: 1.000000; val_acc: 0.756757
(Epoch 202 / 300) train acc: 1.000000; val_acc: 0.750000
(Epoch 203 / 300) train acc: 1.000000; val_acc: 0.753378
(Epoch 204 / 300) train acc: 0.998000; val_acc: 0.719595
(Epoch 205 / 300) train acc: 0.999000; val_acc: 0.746622
(Epoch 206 / 300) train acc: 0.999000; val_acc: 0.733108
(Epoch 207 / 300) train acc: 0.998000; val_acc: 0.739865
(Epoch 208 / 300) train acc: 0.987000; val_acc: 0.739865
(Epoch 209 / 300) train acc: 0.985000; val_acc: 0.736486
(Epoch 210 / 300) train acc: 0.987000; val_acc: 0.695946
(Epoch 211 / 300) train acc: 0.997000; val_acc: 0.716216
(Epoch 212 / 300) train acc: 0.982000; val_acc: 0.709459
(Epoch 213 / 300) train acc: 0.990000; val_acc: 0.739865
(Epoch 214 / 300) train acc: 0.982000; val_acc: 0.709459
(Iteration 3001 / 4200) loss: 0.011082
(Epoch 215 / 300) train acc: 0.986000; val_acc: 0.719595
(Epoch 216 / 300) train acc: 0.967000; val_acc: 0.716216
(Epoch 217 / 300) train acc: 0.970000; val_acc: 0.702703
(Epoch 218 / 300) train acc: 0.963000; val_acc: 0.695946
(Epoch 219 / 300) train acc: 0.973000; val_acc: 0.709459
(Epoch 220 / 300) train acc: 0.980000; val_acc: 0.712838
(Epoch 221 / 300) train acc: 0.985000; val_acc: 0.709459
(Epoch 222 / 300) train acc: 0.984000; val_acc: 0.685811
(Epoch 223 / 300) train acc: 0.972000; val_acc: 0.702703
(Epoch 224 / 300) train acc: 0.996000; val_acc: 0.706081
(Epoch 225 / 300) train acc: 0.985000; val_acc: 0.709459
(Epoch 226 / 300) train acc: 0.987000; val_acc: 0.716216
(Epoch 227 / 300) train acc: 0.998000; val_acc: 0.729730
(Epoch 228 / 300) train acc: 0.994000; val_acc: 0.733108
(Epoch 229 / 300) train acc: 0.998000; val_acc: 0.739865
(Epoch 230 / 300) train acc: 0.998000; val_acc: 0.753378
(Epoch 231 / 300) train acc: 0.997000; val_acc: 0.753378
(Epoch 232 / 300) train acc: 0.988000; val_acc: 0.760135
(Epoch 233 / 300) train acc: 0.996000; val_acc: 0.760135
(Epoch 234 / 300) train acc: 0.996000; val_acc: 0.766892
(Epoch 235 / 300) train acc: 0.995000; val_acc: 0.739865
(Epoch 236 / 300) train acc: 1.000000; val_acc: 0.750000
(Epoch 237 / 300) train acc: 0.999000; val_acc: 0.753378
(Epoch 238 / 300) train acc: 0.994000; val_acc: 0.736486
(Epoch 239 / 300) train acc: 0.996000; val_acc: 0.753378
(Epoch 240 / 300) train acc: 0.999000; val_acc: 0.743243
(Epoch 241 / 300) train acc: 1.000000; val_acc: 0.733108
(Epoch 242 / 300) train acc: 0.999000; val_acc: 0.760135
(Epoch 243 / 300) train acc: 0.998000; val_acc: 0.746622
(Epoch 244 / 300) train acc: 0.992000; val_acc: 0.739865
(Epoch 245 / 300) train acc: 0.993000; val_acc: 0.746622
(Epoch 246 / 300) train acc: 0.999000; val_acc: 0.746622
(Epoch 247 / 300) train acc: 0.996000; val_acc: 0.729730
(Epoch 248 / 300) train acc: 0.989000; val_acc: 0.739865
(Epoch 249 / 300) train acc: 0.992000; val_acc: 0.743243
(Epoch 250 / 300) train acc: 0.985000; val_acc: 0.702703
(Iteration 3501 / 4200) loss: 0.003440
(Epoch 251 / 300) train acc: 0.995000; val_acc: 0.719595
(Epoch 252 / 300) train acc: 0.989000; val_acc: 0.716216
(Epoch 253 / 300) train acc: 0.982000; val_acc: 0.750000
(Epoch 254 / 300) train acc: 0.977000; val_acc: 0.712838
(Epoch 255 / 300) train acc: 0.972000; val_acc: 0.712838
(Epoch 256 / 300) train acc: 0.953000; val_acc: 0.695946
(Epoch 257 / 300) train acc: 0.982000; val_acc: 0.672297
(Epoch 258 / 300) train acc: 0.995000; val_acc: 0.716216
(Epoch 259 / 300) train acc: 0.984000; val_acc: 0.716216
(Epoch 260 / 300) train acc: 0.987000; val_acc: 0.739865
(Epoch 261 / 300) train acc: 0.997000; val_acc: 0.726351
(Epoch 262 / 300) train acc: 0.981000; val_acc: 0.702703
(Epoch 263 / 300) train acc: 0.992000; val_acc: 0.739865
(Epoch 264 / 300) train acc: 0.998000; val_acc: 0.729730
(Epoch 265 / 300) train acc: 0.994000; val_acc: 0.716216
(Epoch 266 / 300) train acc: 0.990000; val_acc: 0.719595
(Epoch 267 / 300) train acc: 0.994000; val_acc: 0.729730
(Epoch 268 / 300) train acc: 0.997000; val_acc: 0.729730
(Epoch 269 / 300) train acc: 0.996000; val_acc: 0.736486
(Epoch 270 / 300) train acc: 1.000000; val_acc: 0.733108
(Epoch 271 / 300) train acc: 0.998000; val_acc: 0.743243
(Epoch 272 / 300) train acc: 0.999000; val_acc: 0.743243
(Epoch 273 / 300) train acc: 0.999000; val_acc: 0.743243
(Epoch 274 / 300) train acc: 0.997000; val_acc: 0.739865
(Epoch 275 / 300) train acc: 0.999000; val_acc: 0.739865
(Epoch 276 / 300) train acc: 0.996000; val_acc: 0.716216
(Epoch 277 / 300) train acc: 0.996000; val_acc: 0.719595
(Epoch 278 / 300) train acc: 0.994000; val_acc: 0.726351
(Epoch 279 / 300) train acc: 0.988000; val_acc: 0.712838
(Epoch 280 / 300) train acc: 0.987000; val_acc: 0.712838
(Epoch 281 / 300) train acc: 0.996000; val_acc: 0.722973
(Epoch 282 / 300) train acc: 0.997000; val_acc: 0.702703
(Epoch 283 / 300) train acc: 0.997000; val_acc: 0.739865
(Epoch 284 / 300) train acc: 0.995000; val_acc: 0.722973
(Epoch 285 / 300) train acc: 0.998000; val_acc: 0.709459
(Iteration 4001 / 4200) loss: 0.024400
(Epoch 286 / 300) train acc: 0.997000; val_acc: 0.729730
(Epoch 287 / 300) train acc: 0.995000; val_acc: 0.733108
(Epoch 288 / 300) train acc: 0.998000; val_acc: 0.736486
(Epoch 289 / 300) train acc: 0.999000; val_acc: 0.736486
(Epoch 290 / 300) train acc: 0.999000; val_acc: 0.739865
(Epoch 291 / 300) train acc: 0.997000; val_acc: 0.743243
(Epoch 292 / 300) train acc: 1.000000; val_acc: 0.763514
(Epoch 293 / 300) train acc: 0.997000; val_acc: 0.743243
(Epoch 294 / 300) train acc: 0.997000; val_acc: 0.756757
(Epoch 295 / 300) train acc: 1.000000; val_acc: 0.746622
(Epoch 296 / 300) train acc: 1.000000; val_acc: 0.726351
(Epoch 297 / 300) train acc: 0.999000; val_acc: 0.726351
(Epoch 298 / 300) train acc: 1.000000; val_acc: 0.726351
(Epoch 299 / 300) train acc: 1.000000; val_acc: 0.719595
(Epoch 300 / 300) train acc: 1.000000; val_acc: 0.736486

........
VISUALIZING RESULTS_1000
........

applying T
mX shape (296, 3)

norm(T)= 1.00332993126 shape(T) (3, 3)

sum(mX) 1536887.70227

T [[  5.80988612e-01  -3.80154586e-03   3.74843949e-04]
 [  7.39913520e-03   5.74980245e-01  -2.49124317e-03]
 [  1.28276740e-03  -7.16806625e-03   5.81714990e-01]]


mX [[-45789.17173777  96061.53991281 -30223.43864175]
 [-24053.46508387 -10922.54908621  27552.95364592]
 [ 42600.09910563  -3913.09621796  -4859.76416697]]


average norm:  54106.1998457


Angles for samples (<100000000.000000 (296/296)): 0-1: 65.163782,  0-2: 25.721632,  1-2: 89.620340
Angles for samples (<100000.000000 (274/296)): 0-1: 69.342829,  0-2: 23.383276,  1-2: 91.493447
Angles for samples (<46415.888336 (133/296)): 0-1: 29.216005,  0-2: 35.888247,  1-2: 63.880441
Angles for samples (<21544.346900 (27/296)): 0-1: 18.081933,  0-2: 67.613539,  1-2: 49.691450
 samples (<10000.000000 (4/296))

average angles: 52.175836 (4 angles)

........
COMPUTE EUCLIDEAN AND COSINE NN ACCURACY
........

cosine accuracy: 0.766891891892 angle 0.579731507726 use_lowrank 0 folder 1420355c-f98e-4129-b6d0-8e72b59e992e
euclidean accuracy: 0.763513513514

........
FINAL SCORES
........

TOTAL SCORE:  1.34662339962 cosine 0.766891891892 angle 0.579731507726 use_lowrank 0 folder 1420355c-f98e-4129-b6d0-8e72b59e992e


==> figures/fig2/94c94dfc-e523-4ce5-b57d-0d40586b6fb7/log.txt <==
........
STARTING
........

........
TAKING CODE SNAPSHOT
........

folder name is 94c94dfc-e523-4ce5-b57d-0d40586b6fb7
executed 2017-11-08 21:34:32.722017

saved 42 files to results_1000/94c94dfc-e523-4ce5-b57d-0d40586b6fb7/code_snapshot_2017-11-08_21:34:32.722036.zip

........
PARAMETERS
........

(( USING OLD CODE ))
use_batchnorm  =  1
use_lowrank  =  1
weight_scale  =  0.001
lr_bn_beta_val  =  10.0
seed  =  62888093
num_epochs  =  150
use_normcol  =  1
lambda_  =  0.5
activation  =  'relu'
use_softmax  =  0
Nlayers  =  4
learning_rate  =  1e-05
batch_size  =  100
hid  =  100
lr_bn_gamma_val  =  10.0
regX  =  0
use_lowrank_batchnorm  =  1
regW  =  1e-07
regT  =  0
t_type  =  'eye+randn'
softmax_weight  =  0.0
DELTA  =  1.0
eigThd  =  0.0

........
CREATING NETWORK
........

running fc_net.py in cluster_code
Initializing with 5 layers
(1484, 3, 32, 32)

........
TRAINING
........

(Iteration 1 / 2100) loss: 14.793437
(Epoch 0 / 150) train acc: 0.459000; val_acc: 0.432432
(Epoch 1 / 150) train acc: 0.706000; val_acc: 0.631757
(Epoch 2 / 150) train acc: 0.714000; val_acc: 0.658784
(Epoch 3 / 150) train acc: 0.758000; val_acc: 0.685811
(Epoch 4 / 150) train acc: 0.772000; val_acc: 0.706081
(Epoch 5 / 150) train acc: 0.787000; val_acc: 0.716216
(Epoch 6 / 150) train acc: 0.837000; val_acc: 0.699324
(Epoch 7 / 150) train acc: 0.849000; val_acc: 0.719595
(Epoch 8 / 150) train acc: 0.858000; val_acc: 0.709459
(Epoch 9 / 150) train acc: 0.862000; val_acc: 0.709459
(Epoch 10 / 150) train acc: 0.903000; val_acc: 0.739865
(Epoch 11 / 150) train acc: 0.905000; val_acc: 0.679054
(Epoch 12 / 150) train acc: 0.902000; val_acc: 0.709459
(Epoch 13 / 150) train acc: 0.918000; val_acc: 0.729730
(Epoch 14 / 150) train acc: 0.937000; val_acc: 0.712838
(Epoch 15 / 150) train acc: 0.933000; val_acc: 0.743243
(Epoch 16 / 150) train acc: 0.944000; val_acc: 0.733108
(Epoch 17 / 150) train acc: 0.959000; val_acc: 0.746622
(Epoch 18 / 150) train acc: 0.957000; val_acc: 0.726351
(Epoch 19 / 150) train acc: 0.962000; val_acc: 0.746622
(Epoch 20 / 150) train acc: 0.972000; val_acc: 0.709459
(Epoch 21 / 150) train acc: 0.967000; val_acc: 0.716216
(Epoch 22 / 150) train acc: 0.973000; val_acc: 0.743243
(Epoch 23 / 150) train acc: 0.964000; val_acc: 0.729730
(Epoch 24 / 150) train acc: 0.968000; val_acc: 0.750000
(Epoch 25 / 150) train acc: 0.975000; val_acc: 0.756757
(Epoch 26 / 150) train acc: 0.984000; val_acc: 0.722973
(Epoch 27 / 150) train acc: 0.987000; val_acc: 0.739865
(Epoch 28 / 150) train acc: 0.991000; val_acc: 0.739865
(Epoch 29 / 150) train acc: 0.987000; val_acc: 0.760135
(Epoch 30 / 150) train acc: 0.991000; val_acc: 0.733108
(Epoch 31 / 150) train acc: 0.992000; val_acc: 0.736486
(Epoch 32 / 150) train acc: 0.980000; val_acc: 0.712838
(Epoch 33 / 150) train acc: 0.992000; val_acc: 0.726351
(Epoch 34 / 150) train acc: 0.988000; val_acc: 0.750000
(Epoch 35 / 150) train acc: 0.989000; val_acc: 0.729730
(Iteration 501 / 2100) loss: -37.471989
(Epoch 36 / 150) train acc: 0.994000; val_acc: 0.739865
(Epoch 37 / 150) train acc: 0.983000; val_acc: 0.722973
(Epoch 38 / 150) train acc: 0.977000; val_acc: 0.736486
(Epoch 39 / 150) train acc: 0.996000; val_acc: 0.726351
(Epoch 40 / 150) train acc: 0.992000; val_acc: 0.766892
(Epoch 41 / 150) train acc: 0.987000; val_acc: 0.750000
(Epoch 42 / 150) train acc: 0.997000; val_acc: 0.716216
(Epoch 43 / 150) train acc: 0.995000; val_acc: 0.719595
(Epoch 44 / 150) train acc: 0.997000; val_acc: 0.746622
(Epoch 45 / 150) train acc: 0.996000; val_acc: 0.736486
(Epoch 46 / 150) train acc: 0.997000; val_acc: 0.716216
(Epoch 47 / 150) train acc: 0.989000; val_acc: 0.739865
(Epoch 48 / 150) train acc: 0.998000; val_acc: 0.712838
(Epoch 49 / 150) train acc: 0.994000; val_acc: 0.729730
(Epoch 50 / 150) train acc: 0.998000; val_acc: 0.736486
(Epoch 51 / 150) train acc: 0.996000; val_acc: 0.733108
(Epoch 52 / 150) train acc: 0.998000; val_acc: 0.739865
(Epoch 53 / 150) train acc: 0.997000; val_acc: 0.750000
(Epoch 54 / 150) train acc: 0.998000; val_acc: 0.746622
(Epoch 55 / 150) train acc: 0.994000; val_acc: 0.743243
(Epoch 56 / 150) train acc: 0.995000; val_acc: 0.743243
(Epoch 57 / 150) train acc: 0.999000; val_acc: 0.739865
(Epoch 58 / 150) train acc: 0.999000; val_acc: 0.750000
(Epoch 59 / 150) train acc: 1.000000; val_acc: 0.726351
(Epoch 60 / 150) train acc: 0.999000; val_acc: 0.750000
(Epoch 61 / 150) train acc: 0.999000; val_acc: 0.729730
(Epoch 62 / 150) train acc: 0.999000; val_acc: 0.766892
(Epoch 63 / 150) train acc: 1.000000; val_acc: 0.750000
(Epoch 64 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 65 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 66 / 150) train acc: 1.000000; val_acc: 0.750000
(Epoch 67 / 150) train acc: 0.999000; val_acc: 0.756757
(Epoch 68 / 150) train acc: 0.999000; val_acc: 0.750000
(Epoch 69 / 150) train acc: 1.000000; val_acc: 0.750000
(Epoch 70 / 150) train acc: 0.999000; val_acc: 0.763514
(Epoch 71 / 150) train acc: 0.998000; val_acc: 0.726351
(Iteration 1001 / 2100) loss: -37.600784
(Epoch 72 / 150) train acc: 0.996000; val_acc: 0.763514
(Epoch 73 / 150) train acc: 0.998000; val_acc: 0.753378
(Epoch 74 / 150) train acc: 1.000000; val_acc: 0.750000
(Epoch 75 / 150) train acc: 0.997000; val_acc: 0.739865
(Epoch 76 / 150) train acc: 0.999000; val_acc: 0.739865
(Epoch 77 / 150) train acc: 1.000000; val_acc: 0.739865
(Epoch 78 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 79 / 150) train acc: 1.000000; val_acc: 0.753378
(Epoch 80 / 150) train acc: 0.999000; val_acc: 0.750000
(Epoch 81 / 150) train acc: 1.000000; val_acc: 0.746622
(Epoch 82 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 83 / 150) train acc: 1.000000; val_acc: 0.746622
(Epoch 84 / 150) train acc: 0.998000; val_acc: 0.719595
(Epoch 85 / 150) train acc: 1.000000; val_acc: 0.739865
(Epoch 86 / 150) train acc: 1.000000; val_acc: 0.746622
(Epoch 87 / 150) train acc: 1.000000; val_acc: 0.746622
(Epoch 88 / 150) train acc: 1.000000; val_acc: 0.739865
(Epoch 89 / 150) train acc: 1.000000; val_acc: 0.770270
(Epoch 90 / 150) train acc: 1.000000; val_acc: 0.760135
(Epoch 91 / 150) train acc: 1.000000; val_acc: 0.729730
(Epoch 92 / 150) train acc: 1.000000; val_acc: 0.739865
(Epoch 93 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 94 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 95 / 150) train acc: 0.998000; val_acc: 0.739865
(Epoch 96 / 150) train acc: 1.000000; val_acc: 0.753378
(Epoch 97 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 98 / 150) train acc: 1.000000; val_acc: 0.726351
(Epoch 99 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 100 / 150) train acc: 1.000000; val_acc: 0.750000
(Epoch 101 / 150) train acc: 1.000000; val_acc: 0.722973
(Epoch 102 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 103 / 150) train acc: 1.000000; val_acc: 0.746622
(Epoch 104 / 150) train acc: 1.000000; val_acc: 0.753378
(Epoch 105 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 106 / 150) train acc: 1.000000; val_acc: 0.760135
(Epoch 107 / 150) train acc: 1.000000; val_acc: 0.729730
(Iteration 1501 / 2100) loss: -40.385117
(Epoch 108 / 150) train acc: 0.999000; val_acc: 0.733108
(Epoch 109 / 150) train acc: 1.000000; val_acc: 0.746622
(Epoch 110 / 150) train acc: 1.000000; val_acc: 0.746622
(Epoch 111 / 150) train acc: 0.998000; val_acc: 0.729730
(Epoch 112 / 150) train acc: 1.000000; val_acc: 0.722973
(Epoch 113 / 150) train acc: 1.000000; val_acc: 0.739865
(Epoch 114 / 150) train acc: 1.000000; val_acc: 0.750000
(Epoch 115 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 116 / 150) train acc: 1.000000; val_acc: 0.729730
(Epoch 117 / 150) train acc: 1.000000; val_acc: 0.722973
(Epoch 118 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 119 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 120 / 150) train acc: 1.000000; val_acc: 0.733108
(Epoch 121 / 150) train acc: 1.000000; val_acc: 0.739865
(Epoch 122 / 150) train acc: 1.000000; val_acc: 0.733108
(Epoch 123 / 150) train acc: 1.000000; val_acc: 0.733108
(Epoch 124 / 150) train acc: 1.000000; val_acc: 0.726351
(Epoch 125 / 150) train acc: 1.000000; val_acc: 0.726351
(Epoch 126 / 150) train acc: 1.000000; val_acc: 0.739865
(Epoch 127 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 128 / 150) train acc: 1.000000; val_acc: 0.739865
(Epoch 129 / 150) train acc: 1.000000; val_acc: 0.750000
(Epoch 130 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 131 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 132 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 133 / 150) train acc: 1.000000; val_acc: 0.726351
(Epoch 134 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 135 / 150) train acc: 1.000000; val_acc: 0.743243
(Epoch 136 / 150) train acc: 1.000000; val_acc: 0.729730
(Epoch 137 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 138 / 150) train acc: 1.000000; val_acc: 0.733108
(Epoch 139 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 140 / 150) train acc: 1.000000; val_acc: 0.736486
(Epoch 141 / 150) train acc: 0.999000; val_acc: 0.716216
(Epoch 142 / 150) train acc: 0.999000; val_acc: 0.739865
(Iteration 2001 / 2100) loss: -39.982528
(Epoch 143 / 150) train acc: 1.000000; val_acc: 0.719595
(Epoch 144 / 150) train acc: 1.000000; val_acc: 0.719595
(Epoch 145 / 150) train acc: 1.000000; val_acc: 0.726351
(Epoch 146 / 150) train acc: 0.995000; val_acc: 0.699324
(Epoch 147 / 150) train acc: 1.000000; val_acc: 0.726351
(Epoch 148 / 150) train acc: 0.998000; val_acc: 0.702703
(Epoch 149 / 150) train acc: 1.000000; val_acc: 0.729730
(Epoch 150 / 150) train acc: 1.000000; val_acc: 0.722973

........
VISUALIZING RESULTS_1000
........

applying T
mX shape (296, 3)

norm(T)= 1.04305547231 shape(T) (3, 3)

sum(mX) 15872230.9413

T [[ 0.60163863 -0.01884551 -0.02005188]
 [-0.01895729  0.60224014 -0.01812425]
 [-0.01903145 -0.01767541  0.60098483]]


mX [[  9477.83042056  47682.11947908  -2880.33340071]
 [ -1492.43038455   7994.03520712  39710.79123834]
 [ 30594.54982685   -407.56330841   7509.82489549]]


average norm:  45518.5772859


Angles for samples (<100000000.000000 (296/296)): 0-1: 76.592721,  0-2: 102.772169,  1-2: 100.132539
Angles for samples (<100000.000000 (295/296)): 0-1: 76.477806,  0-2: 102.772169,  1-2: 100.223022
Angles for samples (<46415.888336 (163/296)): 0-1: 65.519859,  0-2: 68.024814,  1-2: 71.803043
Angles for samples (<21544.346900 (33/296)): 0-1: 30.551589,  0-2: 47.692532,  1-2: 54.523035
 samples (<10000.000000 (4/296))

average angles: 67.107125 (4 angles)

........
COMPUTE EUCLIDEAN AND COSINE NN ACCURACY
........

cosine accuracy: 0.783783783784 angle 0.745634722761 use_lowrank 1 folder 94c94dfc-e523-4ce5-b57d-0d40586b6fb7
euclidean accuracy: 0.780405405405

........
FINAL SCORES
........

TOTAL SCORE:  1.52941850654 cosine 0.783783783784 angle 0.745634722761 use_lowrank 1 folder 94c94dfc-e523-4ce5-b57d-0d40586b6fb7


==> figures/fig2/cb49c12c-91b6-44f7-b973-bed849960c04/log.txt <==
........
STARTING
........

........
TAKING CODE SNAPSHOT
........

folder name is cb49c12c-91b6-44f7-b973-bed849960c04
executed 2017-11-07 13:48:44.953945

saved 40 files to results/facescrub/cb49c12c-91b6-44f7-b973-bed849960c04/code_snapshot_2017-11-07_13:48:44.953963.zip

........
PARAMETERS
........

(( USING OLD CODE ))
use_batchnorm  =  1
use_lowrank  =  0
weight_scale  =  0.001
lr_bn_beta_val  =  10.0
seed  =  40080556
num_epochs  =  300
use_normcol  =  0
lambda_  =  0.333333333333
activation  =  'relu'
use_softmax  =  1
Nlayers  =  2
learning_rate  =  0.0001
batch_size  =  100
hid  =  10
lr_bn_gamma_val  =  10.0
regX  =  0
use_lowrank_batchnorm  =  1
regW  =  1e-07
regT  =  0
t_type  =  'eye'
softmax_weight  =  1.0
DELTA  =  1.0
eigThd  =  0.0

........
CREATING NETWORK
........

running fc_net.py in cluster_code
Initializing with 3 layers
(336, 3, 32, 32)

........
TRAINING
........

(Iteration 1 / 900) loss: 3.154186
(Epoch 0 / 300) train acc: 0.327381; val_acc: 0.541176
(Epoch 1 / 300) train acc: 0.345238; val_acc: 0.447059
(Epoch 2 / 300) train acc: 0.336310; val_acc: 0.541176
(Epoch 3 / 300) train acc: 0.345238; val_acc: 0.541176
(Epoch 4 / 300) train acc: 0.383929; val_acc: 0.635294
(Epoch 5 / 300) train acc: 0.333333; val_acc: 0.611765
(Epoch 6 / 300) train acc: 0.372024; val_acc: 0.705882
(Epoch 7 / 300) train acc: 0.377976; val_acc: 0.717647
(Epoch 8 / 300) train acc: 0.389881; val_acc: 0.741176
(Epoch 9 / 300) train acc: 0.375000; val_acc: 0.729412
(Epoch 10 / 300) train acc: 0.372024; val_acc: 0.741176
(Epoch 11 / 300) train acc: 0.377976; val_acc: 0.717647
(Epoch 12 / 300) train acc: 0.372024; val_acc: 0.717647
(Epoch 13 / 300) train acc: 0.372024; val_acc: 0.741176
(Epoch 14 / 300) train acc: 0.375000; val_acc: 0.741176
(Epoch 15 / 300) train acc: 0.351190; val_acc: 0.764706
(Epoch 16 / 300) train acc: 0.354167; val_acc: 0.788235
(Epoch 17 / 300) train acc: 0.360119; val_acc: 0.776471
(Epoch 18 / 300) train acc: 0.363095; val_acc: 0.764706
(Epoch 19 / 300) train acc: 0.360119; val_acc: 0.776471
(Epoch 20 / 300) train acc: 0.383929; val_acc: 0.776471
(Epoch 21 / 300) train acc: 0.377976; val_acc: 0.776471
(Epoch 22 / 300) train acc: 0.372024; val_acc: 0.811765
(Epoch 23 / 300) train acc: 0.375000; val_acc: 0.811765
(Epoch 24 / 300) train acc: 0.360119; val_acc: 0.823529
(Epoch 25 / 300) train acc: 0.369048; val_acc: 0.823529
(Epoch 26 / 300) train acc: 0.372024; val_acc: 0.835294
(Epoch 27 / 300) train acc: 0.380952; val_acc: 0.835294
(Epoch 28 / 300) train acc: 0.366071; val_acc: 0.835294
(Epoch 29 / 300) train acc: 0.372024; val_acc: 0.847059
(Epoch 30 / 300) train acc: 0.375000; val_acc: 0.858824
(Epoch 31 / 300) train acc: 0.369048; val_acc: 0.882353
(Epoch 32 / 300) train acc: 0.383929; val_acc: 0.882353
(Epoch 33 / 300) train acc: 0.375000; val_acc: 0.882353
(Epoch 34 / 300) train acc: 0.375000; val_acc: 0.882353
(Epoch 35 / 300) train acc: 0.377976; val_acc: 0.894118
(Epoch 36 / 300) train acc: 0.386905; val_acc: 0.905882
(Epoch 37 / 300) train acc: 0.383929; val_acc: 0.894118
(Epoch 38 / 300) train acc: 0.386905; val_acc: 0.905882
(Epoch 39 / 300) train acc: 0.380952; val_acc: 0.905882
(Epoch 40 / 300) train acc: 0.372024; val_acc: 0.894118
(Epoch 41 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 42 / 300) train acc: 0.372024; val_acc: 0.894118
(Epoch 43 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 44 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 45 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 46 / 300) train acc: 0.363095; val_acc: 0.905882
(Epoch 47 / 300) train acc: 0.377976; val_acc: 0.882353
(Epoch 48 / 300) train acc: 0.375000; val_acc: 0.882353
(Epoch 49 / 300) train acc: 0.386905; val_acc: 0.917647
(Epoch 50 / 300) train acc: 0.383929; val_acc: 0.905882
(Epoch 51 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 52 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 53 / 300) train acc: 0.380952; val_acc: 0.917647
(Epoch 54 / 300) train acc: 0.380952; val_acc: 0.917647
(Epoch 55 / 300) train acc: 0.380952; val_acc: 0.905882
(Epoch 56 / 300) train acc: 0.380952; val_acc: 0.905882
(Epoch 57 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 58 / 300) train acc: 0.377976; val_acc: 0.917647
(Epoch 59 / 300) train acc: 0.389881; val_acc: 0.917647
(Epoch 60 / 300) train acc: 0.389881; val_acc: 0.917647
(Epoch 61 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 62 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 63 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 64 / 300) train acc: 0.377976; val_acc: 0.941176
(Epoch 65 / 300) train acc: 0.372024; val_acc: 0.929412
(Epoch 66 / 300) train acc: 0.377976; val_acc: 0.929412
(Epoch 67 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 68 / 300) train acc: 0.375000; val_acc: 0.929412
(Epoch 69 / 300) train acc: 0.366071; val_acc: 0.941176
(Epoch 70 / 300) train acc: 0.372024; val_acc: 0.929412
(Epoch 71 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 72 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 73 / 300) train acc: 0.366071; val_acc: 0.917647
(Epoch 74 / 300) train acc: 0.360119; val_acc: 0.929412
(Epoch 75 / 300) train acc: 0.357143; val_acc: 0.929412
(Epoch 76 / 300) train acc: 0.372024; val_acc: 0.929412
(Epoch 77 / 300) train acc: 0.369048; val_acc: 0.929412
(Epoch 78 / 300) train acc: 0.375000; val_acc: 0.929412
(Epoch 79 / 300) train acc: 0.380952; val_acc: 0.929412
(Epoch 80 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 81 / 300) train acc: 0.377976; val_acc: 0.929412
(Epoch 82 / 300) train acc: 0.377976; val_acc: 0.929412
(Epoch 83 / 300) train acc: 0.386905; val_acc: 0.941176
(Epoch 84 / 300) train acc: 0.366071; val_acc: 0.941176
(Epoch 85 / 300) train acc: 0.369048; val_acc: 0.941176
(Epoch 86 / 300) train acc: 0.363095; val_acc: 0.941176
(Epoch 87 / 300) train acc: 0.357143; val_acc: 0.941176
(Epoch 88 / 300) train acc: 0.366071; val_acc: 0.941176
(Epoch 89 / 300) train acc: 0.372024; val_acc: 0.941176
(Epoch 90 / 300) train acc: 0.377976; val_acc: 0.941176
(Epoch 91 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 92 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 93 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 94 / 300) train acc: 0.375000; val_acc: 0.941176
(Epoch 95 / 300) train acc: 0.360119; val_acc: 0.941176
(Epoch 96 / 300) train acc: 0.360119; val_acc: 0.952941
(Epoch 97 / 300) train acc: 0.354167; val_acc: 0.952941
(Epoch 98 / 300) train acc: 0.351190; val_acc: 0.952941
(Epoch 99 / 300) train acc: 0.345238; val_acc: 0.952941
(Epoch 100 / 300) train acc: 0.348214; val_acc: 0.952941
(Epoch 101 / 300) train acc: 0.354167; val_acc: 0.952941
(Epoch 102 / 300) train acc: 0.366071; val_acc: 0.952941
(Epoch 103 / 300) train acc: 0.366071; val_acc: 0.952941
(Epoch 104 / 300) train acc: 0.377976; val_acc: 0.952941
(Epoch 105 / 300) train acc: 0.375000; val_acc: 0.952941
(Epoch 106 / 300) train acc: 0.377976; val_acc: 0.964706
(Epoch 107 / 300) train acc: 0.377976; val_acc: 0.964706
(Epoch 108 / 300) train acc: 0.375000; val_acc: 0.964706
(Epoch 109 / 300) train acc: 0.375000; val_acc: 0.952941
(Epoch 110 / 300) train acc: 0.375000; val_acc: 0.952941
(Epoch 111 / 300) train acc: 0.375000; val_acc: 0.952941
(Epoch 112 / 300) train acc: 0.380952; val_acc: 0.952941
(Epoch 113 / 300) train acc: 0.383929; val_acc: 0.952941
(Epoch 114 / 300) train acc: 0.380952; val_acc: 0.952941
(Epoch 115 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 116 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 117 / 300) train acc: 0.383929; val_acc: 0.941176
(Epoch 118 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 119 / 300) train acc: 0.386905; val_acc: 0.941176
(Epoch 120 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 121 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 122 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 123 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 124 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 125 / 300) train acc: 0.383929; val_acc: 0.964706
(Epoch 126 / 300) train acc: 0.383929; val_acc: 0.964706
(Epoch 127 / 300) train acc: 0.375000; val_acc: 0.964706
(Epoch 128 / 300) train acc: 0.377976; val_acc: 0.964706
(Epoch 129 / 300) train acc: 0.383929; val_acc: 0.964706
(Epoch 130 / 300) train acc: 0.386905; val_acc: 0.964706
(Epoch 131 / 300) train acc: 0.386905; val_acc: 0.964706
(Epoch 132 / 300) train acc: 0.395833; val_acc: 0.964706
(Epoch 133 / 300) train acc: 0.407738; val_acc: 0.964706
(Epoch 134 / 300) train acc: 0.410714; val_acc: 0.941176
(Epoch 135 / 300) train acc: 0.416667; val_acc: 0.929412
(Epoch 136 / 300) train acc: 0.416667; val_acc: 0.929412
(Epoch 137 / 300) train acc: 0.410714; val_acc: 0.929412
(Epoch 138 / 300) train acc: 0.413690; val_acc: 0.929412
(Epoch 139 / 300) train acc: 0.410714; val_acc: 0.917647
(Epoch 140 / 300) train acc: 0.407738; val_acc: 0.917647
(Epoch 141 / 300) train acc: 0.404762; val_acc: 0.929412
(Epoch 142 / 300) train acc: 0.398810; val_acc: 0.941176
(Epoch 143 / 300) train acc: 0.395833; val_acc: 0.941176
(Epoch 144 / 300) train acc: 0.395833; val_acc: 0.941176
(Epoch 145 / 300) train acc: 0.395833; val_acc: 0.941176
(Epoch 146 / 300) train acc: 0.398810; val_acc: 0.941176
(Epoch 147 / 300) train acc: 0.395833; val_acc: 0.952941
(Epoch 148 / 300) train acc: 0.389881; val_acc: 0.952941
(Epoch 149 / 300) train acc: 0.392857; val_acc: 0.941176
(Epoch 150 / 300) train acc: 0.389881; val_acc: 0.941176
(Epoch 151 / 300) train acc: 0.392857; val_acc: 0.941176
(Epoch 152 / 300) train acc: 0.392857; val_acc: 0.941176
(Epoch 153 / 300) train acc: 0.392857; val_acc: 0.941176
(Epoch 154 / 300) train acc: 0.392857; val_acc: 0.952941
(Epoch 155 / 300) train acc: 0.389881; val_acc: 0.952941
(Epoch 156 / 300) train acc: 0.386905; val_acc: 0.952941
(Epoch 157 / 300) train acc: 0.383929; val_acc: 0.952941
(Epoch 158 / 300) train acc: 0.377976; val_acc: 0.952941
(Epoch 159 / 300) train acc: 0.380952; val_acc: 0.952941
(Epoch 160 / 300) train acc: 0.380952; val_acc: 0.952941
(Epoch 161 / 300) train acc: 0.389881; val_acc: 0.952941
(Epoch 162 / 300) train acc: 0.392857; val_acc: 0.952941
(Epoch 163 / 300) train acc: 0.401786; val_acc: 0.941176
(Epoch 164 / 300) train acc: 0.404762; val_acc: 0.941176
(Epoch 165 / 300) train acc: 0.401786; val_acc: 0.941176
(Epoch 166 / 300) train acc: 0.398810; val_acc: 0.941176
(Iteration 501 / 900) loss: 0.004692
(Epoch 167 / 300) train acc: 0.398810; val_acc: 0.941176
(Epoch 168 / 300) train acc: 0.386905; val_acc: 0.952941
(Epoch 169 / 300) train acc: 0.395833; val_acc: 0.952941
(Epoch 170 / 300) train acc: 0.392857; val_acc: 0.952941
(Epoch 171 / 300) train acc: 0.395833; val_acc: 0.952941
(Epoch 172 / 300) train acc: 0.395833; val_acc: 0.952941
(Epoch 173 / 300) train acc: 0.398810; val_acc: 0.952941
(Epoch 174 / 300) train acc: 0.398810; val_acc: 0.952941
(Epoch 175 / 300) train acc: 0.383929; val_acc: 0.952941
(Epoch 176 / 300) train acc: 0.383929; val_acc: 0.941176
(Epoch 177 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 178 / 300) train acc: 0.377976; val_acc: 0.941176
(Epoch 179 / 300) train acc: 0.386905; val_acc: 0.941176
(Epoch 180 / 300) train acc: 0.380952; val_acc: 0.941176
(Epoch 181 / 300) train acc: 0.380952; val_acc: 0.929412
(Epoch 182 / 300) train acc: 0.386905; val_acc: 0.929412
(Epoch 183 / 300) train acc: 0.386905; val_acc: 0.929412
(Epoch 184 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 185 / 300) train acc: 0.386905; val_acc: 0.929412
(Epoch 186 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 187 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 188 / 300) train acc: 0.398810; val_acc: 0.929412
(Epoch 189 / 300) train acc: 0.395833; val_acc: 0.929412
(Epoch 190 / 300) train acc: 0.395833; val_acc: 0.929412
(Epoch 191 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 192 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 193 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 194 / 300) train acc: 0.386905; val_acc: 0.917647
(Epoch 195 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 196 / 300) train acc: 0.389881; val_acc: 0.917647
(Epoch 197 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 198 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 199 / 300) train acc: 0.386905; val_acc: 0.929412
(Epoch 200 / 300) train acc: 0.383929; val_acc: 0.929412
(Epoch 201 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 202 / 300) train acc: 0.386905; val_acc: 0.917647
(Epoch 203 / 300) train acc: 0.389881; val_acc: 0.917647
(Epoch 204 / 300) train acc: 0.386905; val_acc: 0.917647
(Epoch 205 / 300) train acc: 0.377976; val_acc: 0.917647
(Epoch 206 / 300) train acc: 0.377976; val_acc: 0.917647
(Epoch 207 / 300) train acc: 0.377976; val_acc: 0.917647
(Epoch 208 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 209 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 210 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 211 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 212 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 213 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 214 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 215 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 216 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 217 / 300) train acc: 0.377976; val_acc: 0.917647
(Epoch 218 / 300) train acc: 0.386905; val_acc: 0.917647
(Epoch 219 / 300) train acc: 0.380952; val_acc: 0.917647
(Epoch 220 / 300) train acc: 0.389881; val_acc: 0.917647
(Epoch 221 / 300) train acc: 0.389881; val_acc: 0.917647
(Epoch 222 / 300) train acc: 0.389881; val_acc: 0.917647
(Epoch 223 / 300) train acc: 0.386905; val_acc: 0.917647
(Epoch 224 / 300) train acc: 0.389881; val_acc: 0.917647
(Epoch 225 / 300) train acc: 0.386905; val_acc: 0.929412
(Epoch 226 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 227 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 228 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 229 / 300) train acc: 0.389881; val_acc: 0.929412
(Epoch 230 / 300) train acc: 0.392857; val_acc: 0.929412
(Epoch 231 / 300) train acc: 0.375000; val_acc: 0.905882
(Epoch 232 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 233 / 300) train acc: 0.377976; val_acc: 0.905882
(Epoch 234 / 300) train acc: 0.383929; val_acc: 0.905882
(Epoch 235 / 300) train acc: 0.383929; val_acc: 0.905882
(Epoch 236 / 300) train acc: 0.383929; val_acc: 0.905882
(Epoch 237 / 300) train acc: 0.383929; val_acc: 0.905882
(Epoch 238 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 239 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 240 / 300) train acc: 0.377976; val_acc: 0.917647
(Epoch 241 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 242 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 243 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 244 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 245 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 246 / 300) train acc: 0.383929; val_acc: 0.917647
(Epoch 247 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 248 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 249 / 300) train acc: 0.372024; val_acc: 0.917647
(Epoch 250 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 251 / 300) train acc: 0.375000; val_acc: 0.917647
(Epoch 252 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 253 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 254 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 255 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 256 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 257 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 258 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 259 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 260 / 300) train acc: 0.375000; val_acc: 0.905882
(Epoch 261 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 262 / 300) train acc: 0.377976; val_acc: 0.905882
(Epoch 263 / 300) train acc: 0.377976; val_acc: 0.905882
(Epoch 264 / 300) train acc: 0.377976; val_acc: 0.905882
(Epoch 265 / 300) train acc: 0.375000; val_acc: 0.905882
(Epoch 266 / 300) train acc: 0.375000; val_acc: 0.905882
(Epoch 267 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 268 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 269 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 270 / 300) train acc: 0.363095; val_acc: 0.905882
(Epoch 271 / 300) train acc: 0.360119; val_acc: 0.905882
(Epoch 272 / 300) train acc: 0.360119; val_acc: 0.905882
(Epoch 273 / 300) train acc: 0.366071; val_acc: 0.905882
(Epoch 274 / 300) train acc: 0.366071; val_acc: 0.905882
(Epoch 275 / 300) train acc: 0.363095; val_acc: 0.905882
(Epoch 276 / 300) train acc: 0.360119; val_acc: 0.905882
(Epoch 277 / 300) train acc: 0.357143; val_acc: 0.917647
(Epoch 278 / 300) train acc: 0.357143; val_acc: 0.917647
(Epoch 279 / 300) train acc: 0.357143; val_acc: 0.917647
(Epoch 280 / 300) train acc: 0.360119; val_acc: 0.917647
(Epoch 281 / 300) train acc: 0.360119; val_acc: 0.917647
(Epoch 282 / 300) train acc: 0.360119; val_acc: 0.917647
(Epoch 283 / 300) train acc: 0.357143; val_acc: 0.917647
(Epoch 284 / 300) train acc: 0.363095; val_acc: 0.917647
(Epoch 285 / 300) train acc: 0.363095; val_acc: 0.917647
(Epoch 286 / 300) train acc: 0.360119; val_acc: 0.905882
(Epoch 287 / 300) train acc: 0.363095; val_acc: 0.905882
(Epoch 288 / 300) train acc: 0.360119; val_acc: 0.905882
(Epoch 289 / 300) train acc: 0.357143; val_acc: 0.905882
(Epoch 290 / 300) train acc: 0.357143; val_acc: 0.905882
(Epoch 291 / 300) train acc: 0.360119; val_acc: 0.905882
(Epoch 292 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 293 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 294 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 295 / 300) train acc: 0.372024; val_acc: 0.905882
(Epoch 296 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 297 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 298 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 299 / 300) train acc: 0.369048; val_acc: 0.905882
(Epoch 300 / 300) train acc: 0.366071; val_acc: 0.905882

........
VISUALIZING RESULTS
........

applying T
mX shape (85, 3)

norm(T)= 1.0026347107 shape(T) (3, 3)

sum(mX) 19849.4799578

T [[  5.76838830e-01  -6.03899870e-03   4.44891410e-03]
 [  1.53208331e-04   5.71821254e-01   7.90004516e-03]
 [ -2.87113735e-03  -8.50885694e-03   5.87668649e-01]]


mX [[ 7298.46265053 -1369.59156055  2932.35205272]
 [ 5551.66003891 -3433.72739596 -2587.05091346]
 [ 3421.28636712   137.00989554 -3078.49510309]]


average norm:  5080.53209204


Angles for samples (<100000000.000000 (85/85)): 0-1: 43.996536,  0-2: 60.161639,  1-2: 103.932600
Angles for samples (<10000.000000 (84/85)): 0-1: 44.308630,  0-2: 59.726540,  1-2: 103.932600
Angles for samples (<4641.588834 (36/85)): 0-1: 42.213201,  0-2: 54.660992,  1-2: 87.635528
 samples (<2154.434690 (6/85))

average angles: 60.537541 (3 angles)

........
COMPUTE EUCLIDEAN AND COSINE NN ACCURACY
........

cosine accuracy: 0.964705882353 angle 0.672639338894 use_lowrank 0 folder cb49c12c-91b6-44f7-b973-bed849960c04
euclidean accuracy: 0.964705882353

........
FINAL SCORES
........

TOTAL SCORE:  1.63734522125 cosine 0.964705882353 angle 0.672639338894 use_lowrank 0 folder cb49c12c-91b6-44f7-b973-bed849960c04


==> figures/fig2/f3311de1-7fdd-41df-9e71-40712bd2657b/log.txt <==
........
STARTING
........

........
TAKING CODE SNAPSHOT
........

folder name is f3311de1-7fdd-41df-9e71-40712bd2657b
executed 2017-11-08 14:20:23.555607

saved 41 files to results/facescrub/f3311de1-7fdd-41df-9e71-40712bd2657b/code_snapshot_2017-11-08_14:20:23.555625.zip

........
PARAMETERS
........

(( USING OLD CODE ))
use_batchnorm  =  1
use_lowrank  =  1
weight_scale  =  0.001
lr_bn_beta_val  =  10.0
seed  =  19395504
num_epochs  =  150
subject3  =  '/data/20170526_facescrub/Sean_Bean/'
use_normcol  =  1
lambda_  =  0.333333333333
activation  =  'relu'
use_softmax  =  0
Nlayers  =  2
learning_rate  =  1e-05
batch_size  =  100
hid  =  10
lr_bn_gamma_val  =  10.0
regX  =  0
use_lowrank_batchnorm  =  1
regW  =  1e-07
regT  =  0
t_type  =  'eye'
subject1  =  '/data/20170526_facescrub/Al_Pacino/'
subject2  =  '/data/20170526_facescrub/Helen_Hunt/'
softmax_weight  =  0.0
DELTA  =  1.0
eigThd  =  0.0

........
CREATING NETWORK
........

running fc_net.py in cluster_code
Initializing with 3 layers
(332, 3, 32, 32)

........
TRAINING
........

(Iteration 1 / 450) loss: 37.580029
(Epoch 0 / 150) train acc: 0.292169; val_acc: 0.190476
(Epoch 1 / 150) train acc: 0.280120; val_acc: 0.142857
(Epoch 2 / 150) train acc: 0.292169; val_acc: 0.083333
(Epoch 3 / 150) train acc: 0.301205; val_acc: 0.083333
(Epoch 4 / 150) train acc: 0.292169; val_acc: 0.142857
(Epoch 5 / 150) train acc: 0.268072; val_acc: 0.119048
(Epoch 6 / 150) train acc: 0.304217; val_acc: 0.083333
(Epoch 7 / 150) train acc: 0.289157; val_acc: 0.107143
(Epoch 8 / 150) train acc: 0.298193; val_acc: 0.095238
(Epoch 9 / 150) train acc: 0.295181; val_acc: 0.059524
(Epoch 10 / 150) train acc: 0.295181; val_acc: 0.107143
(Epoch 11 / 150) train acc: 0.307229; val_acc: 0.107143
(Epoch 12 / 150) train acc: 0.292169; val_acc: 0.083333
(Epoch 13 / 150) train acc: 0.283133; val_acc: 0.083333
(Epoch 14 / 150) train acc: 0.283133; val_acc: 0.035714
(Epoch 15 / 150) train acc: 0.286145; val_acc: 0.059524
(Epoch 16 / 150) train acc: 0.283133; val_acc: 0.035714
(Epoch 17 / 150) train acc: 0.277108; val_acc: 0.059524
(Epoch 18 / 150) train acc: 0.274096; val_acc: 0.083333
(Epoch 19 / 150) train acc: 0.274096; val_acc: 0.071429
(Epoch 20 / 150) train acc: 0.277108; val_acc: 0.083333
(Epoch 21 / 150) train acc: 0.280120; val_acc: 0.071429
(Epoch 22 / 150) train acc: 0.289157; val_acc: 0.119048
(Epoch 23 / 150) train acc: 0.271084; val_acc: 0.130952
(Epoch 24 / 150) train acc: 0.265060; val_acc: 0.142857
(Epoch 25 / 150) train acc: 0.274096; val_acc: 0.166667
(Epoch 26 / 150) train acc: 0.277108; val_acc: 0.154762
(Epoch 27 / 150) train acc: 0.274096; val_acc: 0.166667
(Epoch 28 / 150) train acc: 0.271084; val_acc: 0.154762
(Epoch 29 / 150) train acc: 0.268072; val_acc: 0.142857
(Epoch 30 / 150) train acc: 0.259036; val_acc: 0.154762
(Epoch 31 / 150) train acc: 0.262048; val_acc: 0.190476
(Epoch 32 / 150) train acc: 0.246988; val_acc: 0.214286
(Epoch 33 / 150) train acc: 0.259036; val_acc: 0.178571
(Epoch 34 / 150) train acc: 0.268072; val_acc: 0.202381
(Epoch 35 / 150) train acc: 0.262048; val_acc: 0.214286
(Epoch 36 / 150) train acc: 0.256024; val_acc: 0.202381
(Epoch 37 / 150) train acc: 0.256024; val_acc: 0.202381
(Epoch 38 / 150) train acc: 0.256024; val_acc: 0.190476
(Epoch 39 / 150) train acc: 0.246988; val_acc: 0.214286
(Epoch 40 / 150) train acc: 0.228916; val_acc: 0.226190
(Epoch 41 / 150) train acc: 0.240964; val_acc: 0.202381
(Epoch 42 / 150) train acc: 0.234940; val_acc: 0.214286
(Epoch 43 / 150) train acc: 0.246988; val_acc: 0.238095
(Epoch 44 / 150) train acc: 0.253012; val_acc: 0.226190
(Epoch 45 / 150) train acc: 0.265060; val_acc: 0.214286
(Epoch 46 / 150) train acc: 0.240964; val_acc: 0.214286
(Epoch 47 / 150) train acc: 0.240964; val_acc: 0.261905
(Epoch 48 / 150) train acc: 0.234940; val_acc: 0.285714
(Epoch 49 / 150) train acc: 0.250000; val_acc: 0.273810
(Epoch 50 / 150) train acc: 0.256024; val_acc: 0.297619
(Epoch 51 / 150) train acc: 0.246988; val_acc: 0.309524
(Epoch 52 / 150) train acc: 0.240964; val_acc: 0.297619
(Epoch 53 / 150) train acc: 0.262048; val_acc: 0.273810
(Epoch 54 / 150) train acc: 0.265060; val_acc: 0.297619
(Epoch 55 / 150) train acc: 0.253012; val_acc: 0.309524
(Epoch 56 / 150) train acc: 0.283133; val_acc: 0.345238
(Epoch 57 / 150) train acc: 0.262048; val_acc: 0.333333
(Epoch 58 / 150) train acc: 0.250000; val_acc: 0.309524
(Epoch 59 / 150) train acc: 0.271084; val_acc: 0.321429
(Epoch 60 / 150) train acc: 0.250000; val_acc: 0.321429
(Epoch 61 / 150) train acc: 0.268072; val_acc: 0.297619
(Epoch 62 / 150) train acc: 0.271084; val_acc: 0.321429
(Epoch 63 / 150) train acc: 0.268072; val_acc: 0.333333
(Epoch 64 / 150) train acc: 0.280120; val_acc: 0.345238
(Epoch 65 / 150) train acc: 0.277108; val_acc: 0.333333
(Epoch 66 / 150) train acc: 0.262048; val_acc: 0.321429
(Epoch 67 / 150) train acc: 0.259036; val_acc: 0.321429
(Epoch 68 / 150) train acc: 0.277108; val_acc: 0.357143
(Epoch 69 / 150) train acc: 0.271084; val_acc: 0.369048
(Epoch 70 / 150) train acc: 0.243976; val_acc: 0.345238
(Epoch 71 / 150) train acc: 0.259036; val_acc: 0.333333
(Epoch 72 / 150) train acc: 0.271084; val_acc: 0.357143
(Epoch 73 / 150) train acc: 0.271084; val_acc: 0.345238
(Epoch 74 / 150) train acc: 0.280120; val_acc: 0.357143
(Epoch 75 / 150) train acc: 0.283133; val_acc: 0.345238
(Epoch 76 / 150) train acc: 0.268072; val_acc: 0.345238
(Epoch 77 / 150) train acc: 0.286145; val_acc: 0.345238
(Epoch 78 / 150) train acc: 0.286145; val_acc: 0.357143
(Epoch 79 / 150) train acc: 0.265060; val_acc: 0.357143
(Epoch 80 / 150) train acc: 0.274096; val_acc: 0.333333
(Epoch 81 / 150) train acc: 0.286145; val_acc: 0.345238
(Epoch 82 / 150) train acc: 0.262048; val_acc: 0.345238
(Epoch 83 / 150) train acc: 0.295181; val_acc: 0.369048
(Epoch 84 / 150) train acc: 0.280120; val_acc: 0.369048
(Epoch 85 / 150) train acc: 0.268072; val_acc: 0.357143
(Epoch 86 / 150) train acc: 0.274096; val_acc: 0.345238
(Epoch 87 / 150) train acc: 0.280120; val_acc: 0.369048
(Epoch 88 / 150) train acc: 0.262048; val_acc: 0.369048
(Epoch 89 / 150) train acc: 0.259036; val_acc: 0.357143
(Epoch 90 / 150) train acc: 0.268072; val_acc: 0.357143
(Epoch 91 / 150) train acc: 0.277108; val_acc: 0.357143
(Epoch 92 / 150) train acc: 0.280120; val_acc: 0.369048
(Epoch 93 / 150) train acc: 0.268072; val_acc: 0.357143
(Epoch 94 / 150) train acc: 0.283133; val_acc: 0.357143
(Epoch 95 / 150) train acc: 0.277108; val_acc: 0.357143
(Epoch 96 / 150) train acc: 0.268072; val_acc: 0.369048
(Epoch 97 / 150) train acc: 0.274096; val_acc: 0.369048
(Epoch 98 / 150) train acc: 0.265060; val_acc: 0.369048
(Epoch 99 / 150) train acc: 0.277108; val_acc: 0.380952
(Epoch 100 / 150) train acc: 0.286145; val_acc: 0.357143
(Epoch 101 / 150) train acc: 0.271084; val_acc: 0.357143
(Epoch 102 / 150) train acc: 0.277108; val_acc: 0.357143
(Epoch 103 / 150) train acc: 0.274096; val_acc: 0.357143
(Epoch 104 / 150) train acc: 0.295181; val_acc: 0.369048
(Epoch 105 / 150) train acc: 0.301205; val_acc: 0.392857
(Epoch 106 / 150) train acc: 0.277108; val_acc: 0.369048
(Epoch 107 / 150) train acc: 0.277108; val_acc: 0.357143
(Epoch 108 / 150) train acc: 0.274096; val_acc: 0.369048
(Epoch 109 / 150) train acc: 0.280120; val_acc: 0.369048
(Epoch 110 / 150) train acc: 0.283133; val_acc: 0.380952
(Epoch 111 / 150) train acc: 0.298193; val_acc: 0.380952
(Epoch 112 / 150) train acc: 0.289157; val_acc: 0.380952
(Epoch 113 / 150) train acc: 0.280120; val_acc: 0.380952
(Epoch 114 / 150) train acc: 0.292169; val_acc: 0.392857
(Epoch 115 / 150) train acc: 0.265060; val_acc: 0.392857
(Epoch 116 / 150) train acc: 0.280120; val_acc: 0.369048
(Epoch 117 / 150) train acc: 0.274096; val_acc: 0.369048
(Epoch 118 / 150) train acc: 0.268072; val_acc: 0.369048
(Epoch 119 / 150) train acc: 0.259036; val_acc: 0.369048
(Epoch 120 / 150) train acc: 0.280120; val_acc: 0.380952
(Epoch 121 / 150) train acc: 0.277108; val_acc: 0.380952
(Epoch 122 / 150) train acc: 0.277108; val_acc: 0.380952
(Epoch 123 / 150) train acc: 0.286145; val_acc: 0.392857
(Epoch 124 / 150) train acc: 0.271084; val_acc: 0.392857
(Epoch 125 / 150) train acc: 0.277108; val_acc: 0.392857
(Epoch 126 / 150) train acc: 0.280120; val_acc: 0.380952
(Epoch 127 / 150) train acc: 0.268072; val_acc: 0.380952
(Epoch 128 / 150) train acc: 0.268072; val_acc: 0.380952
(Epoch 129 / 150) train acc: 0.262048; val_acc: 0.392857
(Epoch 130 / 150) train acc: 0.259036; val_acc: 0.392857
(Epoch 131 / 150) train acc: 0.274096; val_acc: 0.392857
(Epoch 132 / 150) train acc: 0.277108; val_acc: 0.392857
(Epoch 133 / 150) train acc: 0.286145; val_acc: 0.380952
(Epoch 134 / 150) train acc: 0.268072; val_acc: 0.392857
(Epoch 135 / 150) train acc: 0.286145; val_acc: 0.380952
(Epoch 136 / 150) train acc: 0.292169; val_acc: 0.380952
(Epoch 137 / 150) train acc: 0.280120; val_acc: 0.392857
(Epoch 138 / 150) train acc: 0.265060; val_acc: 0.392857
(Epoch 139 / 150) train acc: 0.259036; val_acc: 0.392857
(Epoch 140 / 150) train acc: 0.271084; val_acc: 0.380952
(Epoch 141 / 150) train acc: 0.274096; val_acc: 0.380952
(Epoch 142 / 150) train acc: 0.271084; val_acc: 0.392857
(Epoch 143 / 150) train acc: 0.262048; val_acc: 0.392857
(Epoch 144 / 150) train acc: 0.265060; val_acc: 0.392857
(Epoch 145 / 150) train acc: 0.280120; val_acc: 0.392857
(Epoch 146 / 150) train acc: 0.253012; val_acc: 0.392857
(Epoch 147 / 150) train acc: 0.277108; val_acc: 0.380952
(Epoch 148 / 150) train acc: 0.283133; val_acc: 0.404762
(Epoch 149 / 150) train acc: 0.277108; val_acc: 0.380952
(Epoch 150 / 150) train acc: 0.259036; val_acc: 0.392857

........
VISUALIZING RESULTS
........

applying T
mX shape (84, 3)

norm(T)= 0.987606571374 shape(T) (3, 3)

sum(mX) 513162.257722

T [[ 0.56968189 -0.01069537 -0.01084323]
 [-0.01069644  0.57135667 -0.01079273]
 [-0.01084418 -0.01079288  0.56893225]]


mX [[ -1541.83436535  12215.08883293   -261.42666777]
 [ -1472.94558676  11152.94672008   -554.77655473]
 [ -1346.0911134   10403.36933288   -424.72034528]]


average norm:  6548.73824066


Angles for samples (<100000000.000000 (84/84)): 0-1: 109.452204,  0-2: 92.818475,  1-2: 91.323593
Angles for samples (<10000.000000 (70/84)): 0-1: 109.938970,  0-2: 93.325908,  1-2: 91.323593
Angles for samples (<4641.588834 (31/84)): 0-1: 62.790648,  0-2: 87.089441,  1-2: 95.214667
 samples (<2154.434690 (4/84))

average angles: 80.720298 (3 angles)

........
COMPUTE EUCLIDEAN AND COSINE NN ACCURACY
........

cosine accuracy: 1.0 angle 0.896892196007 use_lowrank 1 folder f3311de1-7fdd-41df-9e71-40712bd2657b
euclidean accuracy: 0.97619047619

........
FINAL SCORES
........

TOTAL SCORE:  1.89689219601 cosine 1.0 angle 0.896892196007 use_lowrank 1 folder f3311de1-7fdd-41df-9e71-40712bd2657b

